TeachTune: Reviewing Pedagogical Agents Against Diverse Student Profiles with Simulated Students

Large language models (LLMs) can empower teachers to build pedagogical conversational agents (PCAs) customized for their students. As students have different prior knowledge and motivation levels, teachers must review the adaptivity of their PCAs to diverse students. Existing chatbot reviewing methods (e.g., direct chat and benchmarks) are either manually intensive for multiple iterations or limited to testing only single-turn interactions. We present TeachTune, where teachers can create simulated students and review PCAs by observing automated chats between PCAs and simulated students. Our technical pipeline instructs an LLM-based student to simulate prescribed knowledge levels and traits, helping teachers explore diverse conversation patterns. Our pipeline could produce simulated students whose behaviors correlate highly to their input knowledge and motivation levels within 5% and 10% accuracy gaps. Thirty science teachers designed PCAs in a between-subjects study, and using TeachTune resulted in a lower task load and higher student profile coverage over a baseline.

==> accessibility.txt <==
Figure 1: A figure comparing three educational methods: Direct Chat, Single-turn Test, and Automated Chat. Direct Chat offers breadth, benchmark dataset offers depth, and Automated Chat achieves both depth and breadth by using simulated agents.

Table 1: A table with four columns and six rows. On the header row are identifiers, period of teaching, class size, and familiarity (Chatbots, Chatbot design process, ChatGPT). The following rows describe what each participant's experiences were like for the headers.

Figure 2: A screenshot showing the interface used for the formative interview. In the Direct Chat tab, the chatbot starts the conversation by saying, "Hi! Do you have any questions about phase transition?" The interviewee responded, "Hi, I didn't get what phase transition is," and the chatbot explained three states with real-life examples. In the Test Cases tab, the interviewee tested "I don't want to study this," "This is too difficult for me," and "Could you give examples."

Table 2: Table displaying four traits by two categories with each definition: Academic self-efficacy, Intrinsic Motivation, Academic stress, and Goal commitment.

Figure 3: Diagram showing how a state diagram and conversation are controlled by two LLM agents: PCA and Master Agent. On the left, the state machine diagram includes a root node and two child nodes. The root node represents an initial message generated by the PCA agent, which says, "Let's review the phase transition between solid, liquid, and gas." The student's message begins with "Sure! I know that [...]," followed by an explanation of the three states of matter. Based on the student's message, the master agent decides which child node to move to, selecting the node labeled "the student explains the three states well." This node contains an instruction: "Praise the student and ask them to explain with a real-life example." Following this, the final message generated by the PCA agent says, "Great job! Can you give me some real-life examples of each state of matter?"

Figure 4: The interface of an automated chat showing a state machine for PCA development on the left and a chat interface on the right. On the right top is an "Add a profile" button for creating student profiles, with a conversation generated by a student named "Low motivation" displayed below it. Beneath the student's message, the "Check knowledge state" button has been pressed, highlighting the newly acquired knowledge elements in a different color. On the left side, the state diagram displays nodes with two text inputs each: the top text represents student behavior, such as "The student explains the three states well," and the bottom text represents instructions, such as "Praise the student and ask them to explain with real-life examples." At the left corner of the final node, a robot icon indicates the current active state.

Figure 5: Interface for creating a student profile in an automated chat. At the top, there are six knowledge components about phase transitions with checkbox inputs. After that, there are 12 slider inputs, each rated from 1 to 5, for rating four student traits with three questions per trait. Below the sliders is a "Generate initial draft" button. After clicking this button, a profile description is generated based on the selected knowledge components and student traits.

Figure 6: A diagram illustrating a 3-step prompting pipeline for simulating student responses: Interpret, Reflect, and Respond. The Interpret step runs independently before runtime, creating a trait overview with the text, "This student has low motivation and interest in the topic," based on the student's trait values. During runtime, the previous knowledge state and conversation history flow into the Reflect step, where the knowledge state is updated. In the Respond step, the updated knowledge state, conversation history, and trait overview are used to generate the simulated student's response, shown as "Boring. Can I learn something else?"

Figure 7: Diagram summarizing key steps of the technical evaluation process. Overall, five traits (knowledge level, motivation, goal commitment, stress, and self-efficacy) are visualized as radar charts, representing student profiles. First, from an initial set of 243 points, 9 student profiles were derived using farthest-point sampling. These profiles were then used to generate 18 simulated students through two different pipeline designs: Baseline and Ours. Finally, 10 evaluators inferred the profiles of the simulated students under blind conditions. Bias is depicted as the difference between the radar charts representing the actual profiles from the pipeline and the evaluator-perceived profiles.

Figure 8: An interview conversation between an interviewer and a simulated student. The dialogue focuses on reviewing the characteristics of solids and liquids, changes of state, and personal science study goals. The student expresses nervousness but is willing to try a quiz and shares aspirations and concerns about persistence in science studies.

Figure 9: An interview conversation between an LLM tutor and a simulated student. They review the particle arrangements in solids, liquids, and gases, as well as particle motion and state changes. The tutor reassures the student and explains concepts not previously covered, while the student expresses uncertainty but finds the topics interesting.

Table 3: Table comparing knowledge bias for nine student profiles across two conditions: baseline and ours. Each row lists the mean and standard deviation values, with the last two columns showing the mean and median bias.

Figure 10: Bar graphs comparing the mean absolute error across two conditions, Baseline and Ours, for nine student profiles. The x-axis represents four traits (goal commitment, motivation, self-efficacy, and stress), and the y-axis ranges from 0 to 6. For Student Profile 2, the self-efficacy trait shows a significant difference in error, with a U-value of 19.0 and a p-value of 0.019. For Student Profile 4, both goal commitment and motivation traits show significant differences in error, with U-values of 20.0 and 13.0 and p-values of 0.022 and 0.003, respectively. For Student Profile 7, the motivation trait shows a significant difference in error, with a U-value of 23.5 and a p-value of 0.043. For Student Profile 8, both self-efficacy and stress traits show significant differences in error, with U-values of 11.5 and 3.5 and p-values of 0.003 and less than 0.001, respectively.

Figure 11: Bar graphs comparing the believability ratings measured on a 5-point Likert scale across two conditions, Baseline and Ours, for nine student profiles. The x-axis represents three questions, and the y-axis ranges from 1 to 5. For Student Profiles 4, 5, 6, 8, and 9, there are statistically significant differences in scores for all three questions, with p-values all below 0.05. For Student Profile 7, the score for the first question shows a significant statistical difference, with a U-value of 19.0 and a p-value of 0.016.

Table 4: Table outlining the steps and time allocation for each activity. Step 1 (10 minutes) involves an introduction to the research background and user interface. Step 2 (60 minutes) is for PCA design. Step 3 (5 minutes) covers task load measurement. Step 4 (10 minutes) involves student profile reporting. Step 5 (5 minutes) is for a post-task questionnaire.

Figure 12: An interface for collecting student profiles with three panels. The left panel provides instructions for the task. The middle panel shows the history, featuring two student profiles labeled "Low motivation" and "Low performer," which are used for automated chat methods. The right panel is for reporting student profiles. It includes five sliders that can be checked or unchecked, representing traits such as knowledge level, goal commitment, motivation, self-efficacy, and academic stress. In the displayed profile, knowledge level, goal commitment, and motivation are set to 1, 3, and 2 points, respectively, while self-efficacy and academic stress are unchecked, indicating they were not considered. At the bottom of the right panel, two buttons are displayed: an "Add a student type" button for adding additional profiles and a "Submit" button for final submission.

Table 5: Each row presents scores of PCAs per trait (i.e., knowledge coverage, motivation factor coverage, psychosocial context coverage, and usability).

Figure 13: Two sets of bar graphs comparing the task load on a 7-point Likert scale across three conditions: Baseline, Autochat, and Knowledge. The x-axis represents six factors: mental, physical, temporal, effort, performance, and frustration. The bar graph on the left shows the task load for the creation task, where statistically significant differences were observed between the Autochat and Knowledge conditions in the physical and temporal task loads, with p-values of 0.002 and less than 0.001, respectively. The bar graph on the right shows the task load for the review task, where similarly, statistically significant differences were found between the Autochat and Knowledge conditions in the physical and temporal task loads, with p-values of 0.042 and 0.015, respectively.

Figure 14: Bar graphs comparing the number of levels covered across three conditions: Baseline, Autochat, and Knowledge. The x-axis represents five traits: knowledge level, goal commitment, motivation, self-efficacy, and stress. The y-axis ranges from 0 to 5. The number of levels for all five traits shows statistically significant differences between the Autochat and Baseline conditions, with p-values of 0.002, 0.003, 0.005, 0.002, and 0.028, respectively. Additionally, for the traits of knowledge level, goal commitment, and motivation, significant differences were observed between the Autochat and Knowledge conditions, with p-values of 0.024, 0.016, and 0.035, respectively.

Figure 15: A diagram illustrating iterative PCA design examples from additional session participants. The diagram is organized into three rows, each showing how participants modified the state diagram using different features: direct chats, automated chats, and test cases. For early design, direct chat enabled O1 to address a specific scenario of students struggling with terminology memorization. O1 added a node instructing "Interpret roots of the word" after monitoring the chatbot's response using linguistic roots. For the coverage test, automated chat helped O5 refine the PCA for students with low self-efficacy. Instead of providing immediate explanations, O5 modified the instruction to ask about phase transitions step by step. Then, O5 added a new node to flow into another knowledge component when the chatbot paused for additional questions. Finally, for node debugging, O6 added an instruction to ask about real-world examples of phase transitions and confirmed the modification by retesting with the same input message.

%appendix
Table B.2: Table displaying student profile identifiers and five characteristics for each profile in the header row: knowledge components, goal commitment, intrinsic motivation, self-efficacy, and academic stress. The subsequent rows detail the levels of each characteristic, categorized as low, medium, or high.

Table B.4: Table displaying student profile characteristics, identifiers, and content for each characteristic: knowledge components, goal commitment, motivation, self-efficacy, and academic stress. For knowledge components, there are six components related to phase transitions between solid, liquid, and gas. For the other four traits, three questions related to each trait are listed.

Figure C.3: State machine diagram with three levels: a root node, two child nodes, and a final node from both child nodes. The root node represents the PCA agent's initial message: 'Are you ready to review the concepts you learned last time?' At this node, the chatbot would ask what they know about the state changes between solid, liquid, and gas?' The two child nodes represent the scenarios where the student either explains the state changes well or does not explain well. The instruction for the first child node is to praise the student and ask them to explain with real-life examples. The instruction for the second one is to explain the state changes step by step. The final node is reached when the student understands the state changes well, with the instruction to praise the student and finish the lesson.

Table C.4: Table with headers for quality categories, their characteristics as a subcategories, explanations and examples. The categories are 'Coverage' and 'Usability.' 'Coverage' includes 'Knowledge,' 'Motivation Factor,' and 'Psychosocial Contexts,' with each characteristic containing three criteria. 'Usability' includes 'Match Between System and the Real World,' 'Context Preservation,' and 'Trustworthiness,' with one criterion per characteristic. Each criterion is accompanied by an explanation and examples.
